Non-Kolmogorov turbulence in multiphase intracluster medium driven by cold gas precipitation and AGN jets

AGN feedback is responsible for maintaining plasma in global thermal balance in extended halos of elliptical galaxies and galaxy clusters. Local thermal instability in the hot gas leads to the formation of precipitating cold gas clouds that feed the central supermassive black holes, thus heating the hot gas and maintaining global thermal equilibrium. We perform three dimensional MHD simulations of self-regulated AGN feedback in a Perseus-like galaxy cluster with the aim of understanding the impact of the feedback physics on the turbulence properties of the hot and cold phases of the ICM. We find that, in general, the cold phase velocity structure function (VSF) is steeper than the prediction from Kolmogorov's theory. We attribute the physical origin of the steeper slope of the cold phase VSF to the driving of turbulent motions primarily by the gravitational acceleration acting on the ballistic clouds. We demonstrate that, in the pure hydrodynamical case, the precipitating cold filaments may be the dominant agent driving turbulence in the hot ICM. The arguments in favor of this hypothesis are that: (i) the cold phase mass dominates over hot gas mass in the inner cool core; (ii) hot and cold gas velocities are spatially correlated; (iii) both the cold and hot phase velocity distributions are radially biased. We show that, in the MHD case, the turbulence in the ambient hot medium (excluding the jet cone regions) can also be driven by the AGN jets. The driving is then facilitated by enhanced coupling due to magnetic fields of the ambient gas and the AGN jets. In the MHD case, turbulence may thus be driven by a combination of AGN jet stirring and filament motions. We conclude that future observations, including those from high spatial and spectral resolution X-ray missions, may help to constrain self-regulated AGN feedback by quantifying the multi-temperature VSF in the ICM.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
